Evaluating the word-expert approach for Named-Entity Disambiguation

Named Entity Disambiguation (NED) is the task of linking a named-entity mention to an instance in a knowledge-base, typically Wikipedia. This task is closely related to word-sense disambiguation (WSD), where the supervised word-expert approach has prevailed. In this work we present the results of the word-expert approach to NED, where one classifier is built for each target entity mention string. The resources necessary to build the system, a dictionary and a set of training instances, have been automatically derived from Wikipedia. We provide empirical evidence of the value of this approach, as well as a study of the differences between WSD and NED, including ambiguity and synonymy statistics.

==> figures/all.csv <==
Dictionary,Recall,Precision
EXCT,0.705059203444564,0.731843575418994
EXCT,0.840688912809473,0.499041533546326
EXCT,0.866523143164693,0.387578237843043
EXCT,0.883745963401507,0.326961369972123
EXCT,0.88805166846071,0.285763768617943
EXCT,0.894510226049516,0.258074534161491
EXCT,0.895586652314316,0.236834614289781
EXCT,0.897739504843918,0.220285261489699
EXCT,0.897739504843918,0.205773501110289
EXCT,0.898815931108719,0.193287037037037
EXCT,0.900968783638321,0.182950819672131
EXCT,0.900968783638321,0.173291925465839
EXCT,0.900968783638321,0.164601769911504
EXCT,0.900968783638321,0.156741573033708
EXCT,0.900968783638321,0.15016146393972
EXCT,0.900968783638321,0.144111570247934
EXCT,0.900968783638321,0.139221556886228
EXCT,0.900968783638321,0.134978229317852
EXCT,0.900968783638321,0.131686595342983
EXCT,0.902045209903122,0.129121725731895
EXCT,0.903121636167923,0.126660628019324
EXCT,0.904198062432723,0.124647573824009
EXCT,0.904198062432723,0.122591943957968
EXCT,0.904198062432723,0.120603015075377
EXCT,0.904198062432723,0.118677592540266
EXCT,0.904198062432723,0.116910229645094
EXCT,0.904198062432723,0.115194733955019
EXCT,0.904198062432723,0.113821138211382
EXCT,0.904198062432723,0.112570356472795
EXCT,0.904198062432723,0.111346765641569
EXCT,0.904198062432723,0.110294117647059
EXCT,0.904198062432723,0.109489051094891
EXCT,0.904198062432723,0.108695652173913
EXCT,0.904198062432723,0.107913669064748
EXCT,0.904198062432723,0.107142857142857
EXCT,0.904198062432723,0.106382978723404
EXCT,0.905274488697524,0.105999495840686
EXCT,0.905274488697524,0.105494229804315
EXCT,0.905274488697524,0.104993757802747
EXCT,0.905274488697524,0.104498011928429
EXCT,0.905274488697524,0.104097041713083
EXCT,0.905274488697524,0.103699136868064
EXCT,0.905274488697524,0.10330426237563
EXCT,0.905274488697524,0.103051096679329
EXCT,0.905274488697524,0.10281173594132
EXCT,0.905274488697524,0.102573484571289
EXCT,0.905274488697524,0.102336334874665
EXCT,0.905274488697524,0.102100279227874
EXCT,0.905274488697524,0.101865310077519
EXCT,0.905274488697524,0.101631419939577
EXCT,0.905274488697524,0.101398601398601
EXCT,0.905274488697524,0.101166847106941
EXCT,0.905274488697524,0.100936149783965
EXCT,0.905274488697524,0.100718562874252
EXCT,0.905274488697524,0.100537955768081
EXCT,0.905274488697524,0.10035799522673
EXCT,0.905274488697524,0.100178677784395
EXCT,0.905274488697524,0.1
EXCT,0.905274488697524,0.0998219584569733
EXCT,0.905274488697524,0.0996445497630332
EXCT,0.905274488697524,0.0994677705499704
EXCT,0.905274488697524,0.0992916174734357
EXCT,0.905274488697524,0.0991160872127283
EXCT,0.905274488697524,0.0989411764705882
EXCT,0.905274488697524,0.0987668819729888
EXCT,0.905274488697524,0.0985932004689332
EXCT,0.905274488697524,0.0984201287302516
EXCT,0.905274488697524,0.0982476635514019
EXCT,0.905274488697524,0.0980758017492711
EXCT,0.905274488697524,0.0979045401629802
EXCT,0.905274488697524,0.0977338756536897
EXCT,0.905274488697524,0.0975638051044083
EXCT,0.905274488697524,0.0973943254198031
EXCT,0.905274488697524,0.0972254335260116
EXCT,0.905274488697524,0.0970571263704559
EXCT,0.905274488697524,0.096889400921659
EXCT,0.905274488697524,0.0967222541690627
EXCT,0.905274488697524,0.0965556831228473
EXCT,0.905274488697524,0.0963896848137536
EXCT,0.905274488697524,0.0962242562929062
EXCT,0.905274488697524,0.0960593946316391
EXCT,0.905274488697524,0.0958950969213227
EXCT,0.905274488697524,0.0957313602731929
EXCT,0.905274488697524,0.0955681818181818
EXCT,0.905274488697524,0.0954055587067499
EXCT,0.905274488697524,0.0952434881087203
EXCT,0.905274488697524,0.0951249858613279
EXCT,0.905274488697524,0.0950067781292363
EXCT,0.905274488697524,0.0948888638158637
EXCT,0.905274488697524,0.0947712418300654
EXCT,0.905274488697524,0.0946539110861002
EXCT,0.905274488697524,0.0945368705035971
EXCT,0.905274488697524,0.0944201190075222
EXCT,0.905274488697524,0.0943036555281453
EXCT,0.905274488697524,0.0941874790010079
EXCT,0.905274488697524,0.0940715883668904
EXCT,0.905274488697524,0.0939559825717797
EXCT,0.905274488697524,0.0938406605668378
EXCT,0.905274488697524,0.0937256213083695
EXCT,0.905274488697524,0.0936108637577916
FUZZ,0.739504843918192,0.739504843918192
FUZZ,0.8751345532831,0.498467198038013
FUZZ,0.900968783638321,0.384827586206897
FUZZ,0.918191603875135,0.322983718288527
FUZZ,0.922497308934338,0.281075762545097
FUZZ,0.928955866523143,0.25278265963679
FUZZ,0.930032292787944,0.231077828296336
FUZZ,0.932185145317546,0.214144411473788
FUZZ,0.932185145317546,0.199401335482385
FUZZ,0.933261571582347,0.186772942697113
FUZZ,0.935414424111948,0.176303509839724
FUZZ,0.935414424111948,0.166602760736196
FUZZ,0.935414424111948,0.157913865164456
FUZZ,0.935414424111948,0.150086355785838
FUZZ,0.935414424111948,0.143494055482166
FUZZ,0.935414424111948,0.137456501107245
FUZZ,0.935414424111948,0.132509911558402
FUZZ,0.935414424111948,0.128189998524856
FUZZ,0.935414424111948,0.124748779787539
FUZZ,0.936490850376749,0.121985417835109
FUZZ,0.938643702906351,0.119484790353522
FUZZ,0.939720129171152,0.117259905977166
FUZZ,0.939720129171152,0.11501976284585
FUZZ,0.939720129171152,0.112863606981254
FUZZ,0.939720129171152,0.110786802030457
FUZZ,0.939720129171152,0.108866442199776
FUZZ,0.939720129171152,0.107011522431969
FUZZ,0.939720129171152,0.105460256100507
FUZZ,0.939720129171152,0.104027645376549
FUZZ,0.939720129171152,0.102633435222196
FUZZ,0.939720129171152,0.101476229222364
FUZZ,0.939720129171152,0.100529709811147
FUZZ,0.939720129171152,0.0996006845407872
FUZZ,0.939720129171152,0.0986886728464843
FUZZ,0.939720129171152,0.0977932116052425
FUZZ,0.939720129171152,0.0969246141889641
FUZZ,0.940796555435953,0.0963722571397067
FUZZ,0.940796555435953,0.0957178841309824
FUZZ,0.940796555435953,0.0950723376482106
FUZZ,0.940796555435953,0.0944354403025392
FUZZ,0.940796555435953,0.0938775510204082
FUZZ,0.940796555435953,0.0933262146289375
FUZZ,0.940796555435953,0.0927813163481953
FUZZ,0.940796555435953,0.0923499577345731
FUZZ,0.940796555435953,0.091932260439676
FUZZ,0.940796555435953,0.0915183246073298
FUZZ,0.940796555435953,0.0911080996559992
FUZZ,0.940796555435953,0.0907015359070154
FUZZ,0.940796555435953,0.0903079148584418
FUZZ,0.940796555435953,0.089917695473251
FUZZ,0.940796555435953,0.0895308338455235
FUZZ,0.940796555435953,0.0891472868217054
FUZZ,0.940796555435953,0.0887670119845623
FUZZ,0.940796555435953,0.0883989076565187
FUZZ,0.940796555435953,0.0880604534005038
FUZZ,0.940796555435953,0.0877245809495132
FUZZ,0.940796555435953,0.0873912608739126
FUZZ,0.940796555435953,0.0870604641896603
FUZZ,0.940796555435953,0.0867321623499057
FUZZ,0.940796555435953,0.0864063272367771
FUZZ,0.940796555435953,0.0860829311533537
FUZZ,0.940796555435953,0.0857619468158179
FUZZ,0.940796555435953,0.0854433473457816
FUZZ,0.940796555435953,0.0851271062627837
FUZZ,0.940796555435953,0.0848131974769529
FUZZ,0.940796555435953,0.0845015952818331
FUZZ,0.940796555435953,0.0841922743473654
FUZZ,0.940796555435953,0.0838852097130243
FUZZ,0.940796555435953,0.083612360088013
FUZZ,0.940796555435953,0.0833412796796033
FUZZ,0.940796555435953,0.0830719513354244
FUZZ,0.940796555435953,0.0828043581241118
FUZZ,0.940796555435953,0.0825384833317594
FUZZ,0.940796555435953,0.0822743104584392
FUZZ,0.940796555435953,0.0820118232147884
FUZZ,0.940796555435953,0.0817510055186606
FUZZ,0.940796555435953,0.0814994405072734
FUZZ,0.940796555435953,0.0812494189829878
FUZZ,0.940796555435953,0.0810009267840593
FUZZ,0.940796555435953,0.0807539499214635
FUZZ,0.940796555435953,0.0805084745762712
FUZZ,0.940796555435953,0.0802644870970704
FUZZ,0.940796555435953,0.0800219739974364
FUZZ,0.940796555435953,0.0797809219534459
FUZZ,0.940796555435953,0.0795413178012377
FUZZ,0.940796555435953,0.0793031485346157
FUZZ,0.940796555435953,0.0790950226244344
FUZZ,0.940796555435953,0.0788879862803502
FUZZ,0.940796555435953,0.0786820309686712
FUZZ,0.940796555435953,0.0784771482445901
FUZZ,0.940796555435953,0.0782733297510299
FUZZ,0.940796555435953,0.0780705672175078
FUZZ,0.940796555435953,0.0778688524590164
FUZZ,0.940796555435953,0.0776681773749222
FUZZ,0.940796555435953,0.0774685339478816
FUZZ,0.940796555435953,0.0773109243697479
FUZZ,0.940796555435953,0.0771539548022599
FUZZ,0.940796555435953,0.0769976213549467
FUZZ,0.940796555435953,0.076841920168806
FUZZ,0.940796555435953,0.0766868474159867
GOOG,0.714747039827772,0.714747039827772
GOOG,0.823466092572659,0.411733046286329
GOOG,0.881593110871905,0.294710327455919
GOOG,0.905274488697524,0.227358745606921
GOOG,0.925726587728741,0.186389250108366
GOOG,0.927879440258342,0.155933429811867
GOOG,0.93756727664155,0.135627530364372
GOOG,0.938643702906351,0.119190814652816
GOOG,0.948331539289559,0.107465235423274
GOOG,0.948331539289559,0.0972513522463848
GOOG,0.94940796555436,0.0889202540578687
GOOG,0.94940796555436,0.081840957594878
GOOG,0.94940796555436,0.0758057584873227
GOOG,0.94940796555436,0.070633458797149
GOOG,0.94940796555436,0.0661268556005398
GOOG,0.967707212055974,0.0634797345007767
GOOG,0.967707212055974,0.0600093451705494
GOOG,0.968783638320775,0.0570776255707763
GOOG,0.968783638320775,0.0544629349470499
GOOG,0.968783638320775,0.0521346231825291
GOOG,0.969860064585576,0.0501754190566353
GOOG,0.969860064585576,0.048396626739002
GOOG,0.969860064585576,0.0467930407686315
GOOG,0.970936490850377,0.045388215166306
GOOG,0.970936490850377,0.0440623320795271
GOOG,0.970936490850377,0.0428646105593309
GOOG,0.970936490850377,0.0418192776670221
GOOG,0.970936490850377,0.0408607021517554
GOOG,0.970936490850377,0.03997341014846
GOOG,0.970936490850377,0.0391782130912566
GOOG,0.97524219590958,0.038622218432944
GOOG,0.97524219590958,0.0379222301285003
GOOG,0.97524219590958,0.0372486946511532
GOOG,0.97524219590958,0.0366208569118836
GOOG,0.97524219590958,0.0360138331279564
GOOG,0.977395048439182,0.0355145304494074
GOOG,0.977395048439182,0.0350092535471931
GOOG,0.977395048439182,0.0345181524425014
GOOG,0.977395048439182,0.034070016134479
GOOG,0.977395048439182,0.0336445827775308
GOOG,0.977395048439182,0.033247894544123
GOOG,0.977395048439182,0.0328866352770735
GOOG,0.977395048439182,0.0325331422429237
GOOG,0.977395048439182,0.0322546268338603
GOOG,0.977395048439182,0.0319898534385569
GOOG,0.977395048439182,0.03178270152963
GOOG,0.977395048439182,0.0315826086956522
GOOG,0.977395048439182,0.0314230343300111
GOOG,0.977395048439182,0.0312650643895049
GOOG,0.977395048439182,0.0311097406379553
GOOG,0.977395048439182,0.0309601745771959
GOOG,0.977395048439182,0.0308120397706064
GOOG,0.977395048439182,0.0306653157716988
GOOG,0.977395048439182,0.0305312710154674
GOOG,0.977395048439182,0.0304289544235925
GOOG,0.977395048439182,0.0303344135235359
GOOG,0.977395048439182,0.0302495252690142
GOOG,0.978471474703983,0.0302023457487457
GOOG,0.978471474703983,0.0301362596558698
GOOG,0.978471474703983,0.0300704621390056
GOOG,0.978471474703983,0.0300049513120977
GOOG,0.978471474703983,0.0299752679307502
GOOG,0.978471474703983,0.029946629768729
GOOG,0.978471474703983,0.0299249407426916
GOOG,0.978471474703983,0.029903283110731
GOOG,0.978471474703983,0.0298816568047337
GOOG,0.978471474703983,0.0298600617567834
GOOG,0.978471474703983,0.0298384978991597
GOOG,0.978471474703983,0.0298169651643377
GOOG,0.978471474703983,0.0297954634849875
GOOG,0.978471474703983,0.0297739927939731
GOOG,0.978471474703983,0.0297525530243519
GOOG,0.978471474703983,0.029731144109374
GOOG,0.978471474703983,0.0297097659824814
GOOG,0.978471474703983,0.0296884185773075
GOOG,0.978471474703983,0.0296690384489849
GOOG,0.978471474703983,0.0296496836062365
GOOG,0.978471474703983,0.0296303539996088
GOOG,0.978471474703983,0.0296110495797772
GOOG,0.978471474703983,0.0295917702975454
GOOG,0.978471474703983,0.0295725161038454
GOOG,0.978471474703983,0.0295532869497367
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
GOOG,0.978471474703983,0.0295340827864059
HEUR,0.730893433799785,0.747797356828194
HEUR,0.815931108719053,0.487773487773488
HEUR,0.872981700753498,0.401286491835725
HEUR,0.890204520990312,0.338934426229508
HEUR,0.895586652314316,0.299496040316775
HEUR,0.902045209903122,0.271373056994819
HEUR,0.903121636167923,0.249553837001785
HEUR,0.903121636167923,0.231960188001106
HEUR,0.904198062432723,0.220183486238532
HEUR,0.904198062432723,0.210473565522425
HEUR,0.906350914962325,0.203087313072841
HEUR,0.906350914962325,0.196728971962617
HEUR,0.906350914962325,0.191581342434585
HEUR,0.907427341227126,0.186917960088692
HEUR,0.907427341227126,0.182704811443433
HEUR,0.907427341227126,0.179209183673469
HEUR,0.907427341227126,0.175844806007509
HEUR,0.907427341227126,0.172604422604423
HEUR,0.907427341227126,0.169481302774427
HEUR,0.907427341227126,0.166534966416436
HEUR,0.908503767491927,0.163883495145631
HEUR,0.908503767491927,0.161130202367316
HEUR,0.909580193756728,0.158804735951889
HEUR,0.909580193756728,0.156365655070318
HEUR,0.909580193756728,0.154000364497904
HEUR,0.909580193756728,0.151978417266187
HEUR,0.909580193756728,0.150142146410803
HEUR,0.909580193756728,0.148506151142355
HEUR,0.909580193756728,0.147212543554007
HEUR,0.909580193756728,0.146396396396396
HEUR,0.909580193756728,0.145840524680704
HEUR,0.909580193756728,0.145288858321871
HEUR,0.909580193756728,0.144741349777321
HEUR,0.909580193756728,0.14419795221843
HEUR,0.909580193756728,0.143658619517171
HEUR,0.909580193756728,0.143123306233062
HEUR,0.909580193756728,0.142591967600405
HEUR,0.909580193756728,0.142088447956953
HEUR,0.909580193756728,0.141659681475272
HEUR,0.909580193756728,0.141233494902223
HEUR,0.909580193756728,0.140809865022496
HEUR,0.909580193756728,0.140388768898488
HEUR,0.909580193756728,0.139970183866159
HEUR,0.909580193756728,0.139554087530966
HEUR,0.909580193756728,0.139140457763873
HEUR,0.909580193756728,0.138729272697422
HEUR,0.909580193756728,0.138683735434105
HEUR,0.909580193756728,0.138638228055783
HEUR,0.909580193756728,0.138592750533049
HEUR,0.909580193756728,0.138547302836531
HEUR,0.909580193756728,0.138501884936896
HEUR,0.909580193756728,0.13845649680485
HEUR,0.909580193756728,0.138411138411138
HEUR,0.909580193756728,0.138365809726543
HEUR,0.909580193756728,0.138320510721886
HEUR,0.909580193756728,0.138275241368025
HEUR,0.909580193756728,0.138230001635858
HEUR,0.909580193756728,0.138184791496321
HEUR,0.909580193756728,0.138139610920386
HEUR,0.909580193756728,0.138094459879065
HEUR,0.909580193756728,0.138049338343408
HEUR,0.909580193756728,0.138004246284501
HEUR,0.909580193756728,0.137959183673469
HEUR,0.909580193756728,0.137914150481475
HEUR,0.909580193756728,0.137869146679719
HEUR,0.909580193756728,0.137824172239439
HEUR,0.910656620021528,0.13794227947171
HEUR,0.910656620021528,0.13791979132703
HEUR,0.910656620021528,0.137897310513447
HEUR,0.910656620021528,0.137874837027379
HEUR,0.910656620021528,0.137852370865244
HEUR,0.910656620021528,0.13782991202346
HEUR,0.910656620021528,0.137807460498453
HEUR,0.910656620021528,0.137785016286645
HEUR,0.910656620021528,0.137762579384465
HEUR,0.910656620021528,0.137740149788343
HEUR,0.910656620021528,0.137717727494709
HEUR,0.910656620021528,0.1376953125
HEUR,0.910656620021528,0.137672904800651
HEUR,0.910656620021528,0.137650504393101
HEUR,0.910656620021528,0.137628111273792
HEUR,0.910656620021528,0.137605725439167
HEUR,0.910656620021528,0.137583346885672
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
HEUR,0.910656620021528,0.137560975609756
LNRM,0.707212055974166,0.732441471571906
LNRM,0.842841765339074,0.499680918953414
LNRM,0.868675995694295,0.388167388167388
LNRM,0.885898815931109,0.3274970155193
LNRM,0.890204520990312,0.28625822083766
LNRM,0.896663078579117,0.258535071384233
LNRM,0.897739504843918,0.237268847795164
LNRM,0.89989235737352,0.220696937697994
LNRM,0.89989235737352,0.20616522811344
LNRM,0.900968783638321,0.193660342434058
LNRM,0.903121636167923,0.183307843565654
LNRM,0.903121636167923,0.173634105960265
LNRM,0.903121636167923,0.164930214271673
LNRM,0.903121636167923,0.157057281916885
LNRM,0.903121636167923,0.150466284074605
LNRM,0.903121636167923,0.144406196213425
LNRM,0.903121636167923,0.139507815098104
LNRM,0.903121636167923,0.13525713364501
LNRM,0.903121636167923,0.131959735765964
LNRM,0.904198062432723,0.129390018484288
LNRM,0.905274488697524,0.12692423785089
LNRM,0.906350914962325,0.124907283785788
LNRM,0.906350914962325,0.122847971987161
LNRM,0.906350914962325,0.120855461461174
LNRM,0.906350914962325,0.118926553672316
LNRM,0.906350914962325,0.1171559760679
LNRM,0.906350914962325,0.115437345763641
LNRM,0.906350914962325,0.114061230018965
LNRM,0.906350914962325,0.112808145766345
LNRM,0.906350914962325,0.111582295255765
LNRM,0.906350914962325,0.110527697558414
LNRM,0.906350914962325,0.109721136304404
LNRM,0.906350914962325,0.108926261319534
LNRM,0.906350914962325,0.108142820446956
LNRM,0.906350914962325,0.107370568732466
LNRM,0.906350914962325,0.106609268169157
LNRM,0.907427341227126,0.106224798387097
LNRM,0.907427341227126,0.105718585402558
LNRM,0.907427341227126,0.105217174238642
LNRM,0.907427341227126,0.10472049689441
LNRM,0.907427341227126,0.104318772429155
LNRM,0.907427341227126,0.103920118343195
LNRM,0.907427341227126,0.103524499570183
LNRM,0.907427341227126,0.10327085630283
LNRM,0.907427341227126,0.103031043754583
LNRM,0.907427341227126,0.102792342397269
LNRM,0.907427341227126,0.102554744525547
LNRM,0.907427341227126,0.102318242505158
LNRM,0.907427341227126,0.1020828287721
LNRM,0.907427341227126,0.101848495831823
LNRM,0.907427341227126,0.101615236258438
LNRM,0.907427341227126,0.101383042693927
LNRM,0.907427341227126,0.101151907847372
LNRM,0.907427341227126,0.100933908045977
LNRM,0.907427341227126,0.10075295804948
LNRM,0.907427341227126,0.100572655690766
LNRM,0.907427341227126,0.100392997499107
LNRM,0.907427341227126,0.100213980028531
LNRM,0.907427341227126,0.100035599857601
LNRM,0.907427341227126,0.0998578535891969
LNRM,0.907427341227126,0.0996807378503015
LNRM,0.907427341227126,0.0995042492917847
LNRM,0.907427341227126,0.0993283845881937
LNRM,0.907427341227126,0.0991531404375441
LNRM,0.907427341227126,0.0989785135611131
LNRM,0.907427341227126,0.0988045007032349
LNRM,0.907427341227126,0.0986310986310986
LNRM,0.907427341227126,0.098458304134548
LNRM,0.907427341227126,0.0982861140258832
LNRM,0.907427341227126,0.0981145251396648
LNRM,0.907427341227126,0.09794353433252
LNRM,0.907427341227126,0.0977731384829506
LNRM,0.907427341227126,0.0976033344911428
LNRM,0.907427341227126,0.0974341192787795
LNRM,0.907427341227126,0.0972654897888543
LNRM,0.907427341227126,0.0970974429854872
LNRM,0.907427341227126,0.0969299758537427
LNRM,0.907427341227126,0.096763085399449
LNRM,0.907427341227126,0.0965967686490203
LNRM,0.907427341227126,0.0964310226492793
LNRM,0.907427341227126,0.0962658444672833
LNRM,0.907427341227126,0.0961012311901505
LNRM,0.907427341227126,0.095937179924889
LNRM,0.907427341227126,0.0957736877982277
LNRM,0.907427341227126,0.0956107519564478
LNRM,0.907427341227126,0.0954483695652174
LNRM,0.907427341227126,0.0953296392626937
LNRM,0.907427341227126,0.0952112039756042
LNRM,0.907427341227126,0.095093062605753
LNRM,0.907427341227126,0.0949752140603876
LNRM,0.907427341227126,0.0948576572521661
LNRM,0.907427341227126,0.0947403910991234
LNRM,0.907427341227126,0.094623414524638
LNRM,0.907427341227126,0.0945067264573991
LNRM,0.907427341227126,0.0943903258313739
LNRM,0.907427341227126,0.094274211585775
LNRM,0.907427341227126,0.0941583826650285
LNRM,0.907427341227126,0.0940428380187416
LNRM,0.907427341227126,0.0939275766016713
LNRM,0.907427341227126,0.0938125973736924
